Identification of Challenging Highway-Scenarios for the Safety Validation of Automated Vehicles Based on Real Driving Data

For a successful market launch of automated vehicles (AVs), proof of their safety is essential. Due to the open parameter space, an infinite number of traffic situations can occur, which makes the proof of safety an unsolved problem. With the so-called scenario-based approach, all relevant test scenarios must be identified. This paper introduces an approach that finds particularly challenging scenarios from real driving data (\RDDwo) and assesses their difficulty using a novel metric. Starting from the highD data, scenarios are extracted using a hierarchical clustering approach and then assigned to one of nine pre-defined functional scenarios using rule-based classification. The special feature of the subsequent evaluation of the concrete scenarios is that it is independent of the performance of the test vehicle and therefore valid for all AVs. Previous evaluation metrics are often based on the criticality of the scenario, which is, however, dependent on the behavior of the test vehicle and is therefore only conditionally suitable for finding "good" test cases in advance. The results show that with this new approach a reduced number of particularly challenging test scenarios can be derived.

==> figures/TTCcdf_matlab.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.39608,0.74118}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.99\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=10,
xlabel style={font=\color{white!15!black}},
xlabel={min TTC in s},
ymin=0,
ymax=0.4,
ylabel style={font=\color{white!15!black}},
ylabel={F(x)},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend style={at={(0.03,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=1.0pt]
  table[row sep=crcr]{%
0.667999999999999	0\\
0.667999999999999	0.00155520995334335\\
1.153	0.00155520995334335\\
1.153	0.0031104199066867\\
1.602	0.0031104199066867\\
1.602	0.00466562986003183\\
1.617	0.00466562986003183\\
1.617	0.00622083981337518\\
2.63	0.00622083981337518\\
2.63	0.00777604976671853\\
2.763	0.00777604976671853\\
2.763	0.00933125972006188\\
2.832	0.00933125972006188\\
2.832	0.0108864696734052\\
3.147	0.0108864696734052\\
3.147	0.0124416796267504\\
3.24	0.0124416796267504\\
3.24	0.0139968895800937\\
3.484	0.0139968895800937\\
3.484	0.0155520995334371\\
3.857	0.0155520995334371\\
3.857	0.0171073094867804\\
3.882	0.0171073094867804\\
3.882	0.0186625194401238\\
3.883	0.0186625194401238\\
3.883	0.0202177293934689\\
3.966	0.0202177293934689\\
3.966	0.0217729393468122\\
4.2	0.0217729393468122\\
4.2	0.0233281493001556\\
4.204	0.0233281493001556\\
4.204	0.0248833592534989\\
4.323	0.0248833592534989\\
4.323	0.0264385692068423\\
4.394	0.0264385692068423\\
4.394	0.0279937791601874\\
4.42	0.0279937791601874\\
4.42	0.0295489891135308\\
4.433	0.0295489891135308\\
4.433	0.0311041990668741\\
4.449	0.0311041990668741\\
4.449	0.0326594090202175\\
4.472	0.0326594090202175\\
4.472	0.0342146189735608\\
4.495	0.0342146189735608\\
4.495	0.0357698289269059\\
4.53	0.0357698289269059\\
4.53	0.0373250388802493\\
4.652	0.0373250388802493\\
4.652	0.0388802488335926\\
4.718	0.0388802488335926\\
4.718	0.040435458786936\\
4.72	0.040435458786936\\
4.72	0.0419906687402793\\
4.757	0.0419906687402793\\
4.757	0.0435458786936245\\
4.77	0.0435458786936245\\
4.77	0.0451010886469678\\
4.821	0.0451010886469678\\
4.821	0.0466562986003112\\
5.262	0.0466562986003112\\
5.262	0.0482115085536545\\
5.294	0.0482115085536545\\
5.294	0.0497667185069979\\
5.447	0.0497667185069979\\
5.447	0.051321928460343\\
5.471	0.051321928460343\\
5.471	0.0528771384136864\\
5.525	0.0528771384136864\\
5.525	0.0544323483670297\\
5.725	0.0544323483670297\\
5.725	0.0559875583203731\\
5.87	0.0559875583203731\\
5.87	0.0575427682737164\\
5.936	0.0575427682737164\\
5.936	0.0590979782270615\\
5.94	0.0590979782270615\\
5.94	0.0606531881804049\\
5.976	0.0606531881804049\\
5.976	0.0622083981337482\\
6.022	0.0622083981337482\\
6.022	0.0637636080870916\\
6.049	0.0637636080870916\\
6.049	0.0653188180404349\\
6.058	0.0653188180404349\\
6.058	0.0668740279937783\\
6.077	0.0668740279937783\\
6.077	0.0684292379471234\\
6.159	0.0684292379471234\\
6.159	0.0699844479004668\\
6.245	0.0699844479004668\\
6.245	0.0715396578538101\\
6.246	0.0715396578538101\\
6.246	0.0730948678071535\\
6.306	0.0730948678071535\\
6.306	0.0746500777604968\\
6.36	0.0746500777604968\\
6.36	0.0762052877138419\\
6.383	0.0762052877138419\\
6.383	0.0777604976671853\\
6.543	0.0777604976671853\\
6.543	0.0793157076205286\\
6.648	0.0793157076205286\\
6.648	0.080870917573872\\
6.865	0.080870917573872\\
6.865	0.0824261275272153\\
6.995	0.0824261275272153\\
6.995	0.0839813374805605\\
7.117	0.0839813374805605\\
7.117	0.0855365474339038\\
7.144	0.0855365474339038\\
7.144	0.0870917573872472\\
7.286	0.0870917573872472\\
7.286	0.0886469673405905\\
7.406	0.0886469673405905\\
7.406	0.0902021772939339\\
7.492	0.0902021772939339\\
7.492	0.091757387247279\\
7.72	0.091757387247279\\
7.72	0.0933125972006223\\
7.742	0.0933125972006223\\
7.742	0.0948678071539657\\
7.743	0.0948678071539657\\
7.743	0.0964230171073091\\
7.905	0.0964230171073091\\
7.905	0.0979782270606524\\
7.912	0.0979782270606524\\
7.912	0.0995334370139975\\
7.975	0.0995334370139975\\
7.975	0.101088646967341\\
7.998	0.101088646967341\\
7.998	0.102643856920684\\
8.053	0.102643856920684\\
8.053	0.104199066874028\\
8.44	0.104199066874028\\
8.44	0.105754276827371\\
8.483	0.105754276827371\\
8.483	0.107309486780716\\
8.666	0.107309486780716\\
8.666	0.108864696734059\\
8.728	0.108864696734059\\
8.728	0.110419906687403\\
8.769	0.110419906687403\\
8.769	0.111975116640746\\
8.847	0.111975116640746\\
8.847	0.113530326594089\\
8.863	0.113530326594089\\
8.863	0.115085536547435\\
8.873	0.115085536547435\\
8.873	0.116640746500778\\
9.038	0.116640746500778\\
9.038	0.118195956454121\\
9.045	0.118195956454121\\
9.045	0.119751166407465\\
9.108	0.119751166407465\\
9.108	0.121306376360808\\
9.296	0.121306376360808\\
9.296	0.122861586314153\\
9.586	0.122861586314153\\
9.586	0.124416796267496\\
9.66	0.124416796267496\\
9.66	0.12597200622084\\
9.861	0.12597200622084\\
9.861	0.127527216174183\\
10	0.127527216174183\\
10	0.44\\
};
\addlegendentry{lowest complexity}

\addplot [color=mycolor1, dotted, line width=1.0pt]
  table[row sep=crcr]{%
0.0150000000000006	0\\
0.0150000000000006	0.00171821305841924\\
0.176	0.00171821305841924\\
0.176	0.00343642611683848\\
0.446999999999999	0.00343642611683848\\
0.446999999999999	0.00515463917525771\\
0.612	0.00515463917525771\\
0.612	0.00687285223367695\\
0.774000000000001	0.00687285223367695\\
0.774000000000001	0.00859106529209619\\
0.868	0.00859106529209619\\
0.868	0.0103092783505154\\
1.09	0.0103092783505154\\
1.09	0.0120274914089347\\
1.903	0.0120274914089347\\
1.903	0.0137457044673539\\
1.915	0.0137457044673539\\
1.915	0.0154639175257731\\
2.278	0.0154639175257731\\
2.278	0.0171821305841924\\
2.38	0.0171821305841924\\
2.38	0.0189003436426116\\
2.431	0.0189003436426116\\
2.431	0.0206185567010309\\
2.464	0.0206185567010309\\
2.464	0.0223367697594501\\
2.486	0.0223367697594501\\
2.486	0.0240549828178693\\
2.506	0.0240549828178693\\
2.506	0.0257731958762886\\
2.57	0.0257731958762886\\
2.57	0.0274914089347078\\
2.591	0.0274914089347078\\
2.591	0.029209621993127\\
2.65	0.029209621993127\\
2.65	0.0309278350515463\\
2.708	0.0309278350515463\\
2.708	0.0326460481099655\\
2.71	0.0326460481099655\\
2.71	0.0343642611683848\\
2.785	0.0343642611683848\\
2.785	0.036082474226804\\
2.844	0.036082474226804\\
2.844	0.0378006872852232\\
2.889	0.0378006872852232\\
2.889	0.0395189003436425\\
3.039	0.0395189003436425\\
3.039	0.0412371134020617\\
3.15	0.0412371134020617\\
3.15	0.0429553264604809\\
3.293	0.0429553264604809\\
3.293	0.0446735395189002\\
3.305	0.0446735395189002\\
3.305	0.0463917525773194\\
3.42	0.0463917525773194\\
3.42	0.0481099656357387\\
3.511	0.0481099656357387\\
3.511	0.0498281786941579\\
3.532	0.0498281786941579\\
3.532	0.0515463917525771\\
3.617	0.0515463917525771\\
3.617	0.0532646048109964\\
3.697	0.0532646048109964\\
3.697	0.0549828178694156\\
3.715	0.0549828178694156\\
3.715	0.0567010309278349\\
3.717	0.0567010309278349\\
3.717	0.0584192439862541\\
3.843	0.0584192439862541\\
3.843	0.0601374570446733\\
4.074	0.0601374570446733\\
4.074	0.0618556701030926\\
4.138	0.0618556701030926\\
4.138	0.0635738831615118\\
4.187	0.0635738831615118\\
4.187	0.065292096219931\\
4.334	0.065292096219931\\
4.334	0.0670103092783503\\
4.503	0.0670103092783503\\
4.503	0.0687285223367695\\
4.508	0.0687285223367695\\
4.508	0.0704467353951888\\
4.535	0.0704467353951888\\
4.535	0.072164948453608\\
4.559	0.072164948453608\\
4.559	0.0738831615120272\\
4.561	0.0738831615120272\\
4.561	0.0756013745704465\\
4.573	0.0756013745704465\\
4.573	0.0773195876288657\\
4.746	0.0773195876288657\\
4.746	0.0790378006872849\\
4.956	0.0790378006872849\\
4.956	0.0807560137457042\\
5.059	0.0807560137457042\\
5.059	0.0824742268041234\\
5.137	0.0824742268041234\\
5.137	0.0841924398625427\\
5.19	0.0841924398625427\\
5.19	0.0859106529209619\\
5.264	0.0859106529209619\\
5.264	0.0876288659793811\\
5.278	0.0876288659793811\\
5.278	0.0893470790378004\\
5.323	0.0893470790378004\\
5.323	0.0910652920962196\\
5.355	0.0910652920962196\\
5.355	0.0927835051546388\\
5.409	0.0927835051546388\\
5.409	0.0945017182130581\\
5.472	0.0945017182130581\\
5.472	0.0962199312714773\\
5.501	0.0962199312714773\\
5.501	0.0979381443298966\\
5.508	0.0979381443298966\\
5.508	0.0996563573883158\\
5.713	0.0996563573883158\\
5.713	0.101374570446735\\
5.73	0.101374570446735\\
5.73	0.103092783505154\\
5.796	0.103092783505154\\
5.796	0.104810996563574\\
5.833	0.104810996563574\\
5.833	0.106529209621993\\
5.929	0.106529209621993\\
5.929	0.108247422680412\\
5.93	0.108247422680412\\
5.93	0.109965635738831\\
5.95	0.109965635738831\\
5.95	0.11168384879725\\
6.002	0.11168384879725\\
6.002	0.11340206185567\\
6.035	0.11340206185567\\
6.035	0.115120274914089\\
6.079	0.115120274914089\\
6.079	0.116838487972508\\
6.102	0.116838487972508\\
6.102	0.118556701030927\\
6.127	0.118556701030927\\
6.127	0.120274914089347\\
6.13	0.120274914089347\\
6.13	0.121993127147766\\
6.14	0.121993127147766\\
6.14	0.123711340206185\\
6.184	0.123711340206185\\
6.184	0.125429553264604\\
6.21	0.125429553264604\\
6.21	0.127147766323024\\
6.242	0.127147766323024\\
6.242	0.128865979381443\\
6.31	0.128865979381443\\
6.31	0.130584192439862\\
6.349	0.130584192439862\\
6.349	0.132302405498281\\
6.57	0.132302405498281\\
6.57	0.134020618556701\\
6.626	0.134020618556701\\
6.626	0.13573883161512\\
6.751	0.13573883161512\\
6.751	0.137457044673539\\
6.855	0.137457044673539\\
6.855	0.139175257731958\\
6.915	0.139175257731958\\
6.915	0.140893470790378\\
6.959	0.140893470790378\\
6.959	0.142611683848797\\
7.031	0.142611683848797\\
7.031	0.144329896907216\\
7.06	0.144329896907216\\
7.06	0.146048109965635\\
7.069	0.146048109965635\\
7.069	0.147766323024054\\
7.154	0.147766323024054\\
7.154	0.149484536082474\\
7.22	0.149484536082474\\
7.22	0.151202749140893\\
7.309	0.151202749140893\\
7.309	0.152920962199312\\
7.434	0.152920962199312\\
7.434	0.154639175257731\\
7.753	0.154639175257731\\
7.753	0.156357388316151\\
7.797	0.156357388316151\\
7.797	0.15807560137457\\
7.805	0.15807560137457\\
7.805	0.159793814432989\\
7.813	0.159793814432989\\
7.813	0.161512027491408\\
7.923	0.161512027491408\\
7.923	0.163230240549828\\
7.93	0.163230240549828\\
7.93	0.164948453608247\\
7.992	0.164948453608247\\
7.992	0.166666666666666\\
8.037	0.166666666666666\\
8.037	0.168384879725085\\
8.19	0.168384879725085\\
8.19	0.170103092783505\\
8.264	0.170103092783505\\
8.264	0.171821305841924\\
8.267	0.171821305841924\\
8.267	0.173539518900343\\
8.317	0.173539518900343\\
8.317	0.175257731958762\\
8.351	0.175257731958762\\
8.351	0.176975945017182\\
8.415	0.176975945017182\\
8.415	0.178694158075601\\
8.557	0.178694158075601\\
8.557	0.18041237113402\\
8.576	0.18041237113402\\
8.576	0.182130584192439\\
8.583	0.182130584192439\\
8.583	0.183848797250858\\
8.641	0.183848797250858\\
8.641	0.185567010309278\\
8.676	0.185567010309278\\
8.676	0.187285223367697\\
8.694	0.187285223367697\\
8.694	0.189003436426116\\
8.802	0.189003436426116\\
8.802	0.190721649484535\\
8.812	0.190721649484535\\
8.812	0.192439862542955\\
8.834	0.192439862542955\\
8.834	0.194158075601374\\
8.912	0.194158075601374\\
8.912	0.195876288659793\\
8.954	0.195876288659793\\
8.954	0.197594501718212\\
8.959	0.197594501718212\\
8.959	0.199312714776632\\
8.996	0.199312714776632\\
8.996	0.201030927835051\\
9.046	0.201030927835051\\
9.046	0.20274914089347\\
9.187	0.20274914089347\\
9.187	0.204467353951889\\
9.296	0.204467353951889\\
9.296	0.206185567010309\\
9.579	0.206185567010309\\
9.579	0.207903780068728\\
9.611	0.207903780068728\\
9.611	0.209621993127147\\
9.613	0.209621993127147\\
9.613	0.211340206185566\\
9.626	0.211340206185566\\
9.626	0.213058419243985\\
9.713	0.213058419243985\\
9.713	0.214776632302405\\
9.756	0.214776632302405\\
9.756	0.216494845360824\\
9.759	0.216494845360824\\
9.759	0.218213058419243\\
9.789	0.218213058419243\\
9.789	0.219931271477662\\
9.822	0.219931271477662\\
9.822	0.221649484536082\\
9.826	0.221649484536082\\
9.826	0.223367697594501\\
9.963	0.223367697594501\\
9.963	0.22508591065292\\
10	0.22508591065292\\
10	0.44\\
};
\addlegendentry{average complexity}

\addplot [color=white!20!black, line width=1.0pt]
  table[row sep=crcr]{%
0.032	0\\
0.032	0.00253807106598991\\
0.0470000000000006	0.00253807106598991\\
0.0470000000000006	0.00507614213197982\\
0.492000000000001	0.00507614213197982\\
0.492000000000001	0.00761421319796973\\
0.786	0.00761421319796973\\
0.786	0.0101522842639596\\
0.853	0.0101522842639596\\
0.853	0.0126903553299496\\
0.901999999999999	0.0126903553299496\\
0.901999999999999	0.0152284263959395\\
0.978999999999999	0.0152284263959395\\
0.978999999999999	0.0177664974619294\\
1.022	0.0177664974619294\\
1.022	0.0203045685279193\\
1.208	0.0203045685279193\\
1.208	0.0228426395939092\\
1.655	0.0228426395939092\\
1.655	0.0253807106598991\\
1.729	0.0253807106598991\\
1.729	0.027918781725889\\
1.783	0.027918781725889\\
1.783	0.0304568527918789\\
1.921	0.0304568527918789\\
1.921	0.0329949238578688\\
2.067	0.0329949238578688\\
2.067	0.0355329949238588\\
2.217	0.0355329949238588\\
2.217	0.0380710659898469\\
2.282	0.0380710659898469\\
2.282	0.0406091370558368\\
2.323	0.0406091370558368\\
2.323	0.0431472081218267\\
2.35	0.0431472081218267\\
2.35	0.0456852791878166\\
2.385	0.0456852791878166\\
2.385	0.0482233502538065\\
2.415	0.0482233502538065\\
2.415	0.0507614213197964\\
2.479	0.0507614213197964\\
2.479	0.0532994923857864\\
2.493	0.0532994923857864\\
2.493	0.0558375634517763\\
2.605	0.0558375634517763\\
2.605	0.0583756345177662\\
2.658	0.0583756345177662\\
2.658	0.0609137055837561\\
2.703	0.0609137055837561\\
2.703	0.063451776649746\\
2.726	0.063451776649746\\
2.726	0.0659898477157359\\
2.874	0.0659898477157359\\
2.874	0.0685279187817258\\
2.877	0.0685279187817258\\
2.877	0.0710659898477157\\
2.889	0.0710659898477157\\
2.889	0.0736040609137056\\
2.944	0.0736040609137056\\
2.944	0.0761421319796955\\
3.184	0.0761421319796955\\
3.184	0.0786802030456855\\
3.225	0.0786802030456855\\
3.225	0.0812182741116754\\
3.27	0.0812182741116754\\
3.27	0.0837563451776653\\
3.31	0.0837563451776653\\
3.31	0.0862944162436552\\
3.324	0.0862944162436552\\
3.324	0.0888324873096451\\
3.333	0.0888324873096451\\
3.333	0.091370558375635\\
3.599	0.091370558375635\\
3.599	0.0939086294416249\\
3.799	0.0939086294416249\\
3.799	0.0964467005076148\\
3.821	0.0964467005076148\\
3.821	0.0989847715736047\\
3.886	0.0989847715736047\\
3.886	0.101522842639595\\
3.899	0.101522842639595\\
3.899	0.104060913705585\\
3.967	0.104060913705585\\
3.967	0.106598984771574\\
3.978	0.106598984771574\\
3.978	0.109137055837563\\
4.056	0.109137055837563\\
4.056	0.111675126903553\\
4.069	0.111675126903553\\
4.069	0.114213197969542\\
4.094	0.114213197969542\\
4.094	0.116751269035532\\
4.095	0.116751269035532\\
4.095	0.119289340101522\\
4.163	0.119289340101522\\
4.163	0.121827411167512\\
4.268	0.121827411167512\\
4.268	0.124365482233502\\
4.302	0.124365482233502\\
4.302	0.126903553299492\\
4.336	0.126903553299492\\
4.336	0.129441624365482\\
4.347	0.129441624365482\\
4.347	0.131979695431472\\
4.379	0.131979695431472\\
4.379	0.134517766497462\\
4.529	0.134517766497462\\
4.529	0.137055837563452\\
4.617	0.137055837563452\\
4.617	0.139593908629442\\
4.692	0.139593908629442\\
4.692	0.142131979695431\\
4.818	0.142131979695431\\
4.818	0.144670050761421\\
5.01	0.144670050761421\\
5.01	0.147208121827411\\
5.017	0.147208121827411\\
5.017	0.149746192893401\\
5.101	0.149746192893401\\
5.101	0.152284263959391\\
5.305	0.152284263959391\\
5.305	0.154822335025381\\
5.317	0.154822335025381\\
5.317	0.157360406091371\\
5.344	0.157360406091371\\
5.344	0.159898477157361\\
5.345	0.159898477157361\\
5.345	0.162436548223351\\
5.352	0.162436548223351\\
5.352	0.164974619289341\\
5.53	0.164974619289341\\
5.53	0.167512690355331\\
5.77	0.167512690355331\\
5.77	0.17005076142132\\
5.778	0.17005076142132\\
5.778	0.17258883248731\\
5.888	0.17258883248731\\
5.888	0.1751269035533\\
5.891	0.1751269035533\\
5.891	0.17766497461929\\
5.91	0.17766497461929\\
5.91	0.180203045685278\\
5.921	0.180203045685278\\
5.921	0.182741116751268\\
5.957	0.182741116751268\\
5.957	0.185279187817258\\
5.984	0.185279187817258\\
5.984	0.187817258883248\\
6.121	0.187817258883248\\
6.121	0.190355329949238\\
6.377	0.190355329949238\\
6.377	0.192893401015228\\
6.402	0.192893401015228\\
6.402	0.195431472081218\\
6.448	0.195431472081218\\
6.448	0.197969543147208\\
6.554	0.197969543147208\\
6.554	0.200507614213198\\
6.607	0.200507614213198\\
6.607	0.203045685279188\\
6.698	0.203045685279188\\
6.698	0.205583756345177\\
6.7	0.205583756345177\\
6.7	0.208121827411167\\
6.863	0.208121827411167\\
6.863	0.213197969543147\\
6.868	0.213197969543147\\
6.868	0.215736040609137\\
6.901	0.215736040609137\\
6.901	0.218274111675127\\
7.065	0.218274111675127\\
7.065	0.220812182741117\\
7.09	0.220812182741117\\
7.09	0.223350253807107\\
7.194	0.223350253807107\\
7.194	0.225888324873097\\
7.242	0.225888324873097\\
7.242	0.228426395939087\\
7.35	0.228426395939087\\
7.35	0.230964467005077\\
7.498	0.230964467005077\\
7.498	0.233502538071066\\
7.595	0.233502538071066\\
7.595	0.236040609137056\\
7.733	0.236040609137056\\
7.733	0.238578680203046\\
7.787	0.238578680203046\\
7.787	0.241116751269036\\
7.878	0.241116751269036\\
7.878	0.243654822335026\\
7.931	0.243654822335026\\
7.931	0.246192893401016\\
7.984	0.246192893401016\\
7.984	0.248730964467006\\
8.166	0.248730964467006\\
8.166	0.251269035532994\\
8.197	0.251269035532994\\
8.197	0.253807106598984\\
8.275	0.253807106598984\\
8.275	0.256345177664974\\
8.323	0.256345177664974\\
8.323	0.258883248730964\\
8.358	0.258883248730964\\
8.358	0.261421319796954\\
8.441	0.261421319796954\\
8.441	0.263959390862944\\
8.5	0.263959390862944\\
8.5	0.266497461928934\\
8.502	0.266497461928934\\
8.502	0.269035532994923\\
8.549	0.269035532994923\\
8.549	0.271573604060913\\
8.592	0.271573604060913\\
8.592	0.274111675126903\\
8.594	0.274111675126903\\
8.594	0.276649746192893\\
8.658	0.276649746192893\\
8.658	0.279187817258883\\
8.68	0.279187817258883\\
8.68	0.281725888324873\\
8.703	0.281725888324873\\
8.703	0.284263959390863\\
8.924	0.284263959390863\\
8.924	0.286802030456853\\
9.027	0.286802030456853\\
9.027	0.289340101522843\\
9.051	0.289340101522843\\
9.051	0.291878172588833\\
9.053	0.291878172588833\\
9.053	0.294416243654823\\
9.057	0.294416243654823\\
9.057	0.296954314720812\\
9.099	0.296954314720812\\
9.099	0.299492385786802\\
9.267	0.299492385786802\\
9.267	0.302030456852792\\
9.336	0.302030456852792\\
9.336	0.304568527918782\\
9.367	0.304568527918782\\
9.367	0.307106598984772\\
9.401	0.307106598984772\\
9.401	0.309644670050762\\
9.411	0.309644670050762\\
9.411	0.312182741116752\\
9.468	0.312182741116752\\
9.468	0.314720812182742\\
9.699	0.314720812182742\\
9.699	0.317258883248732\\
9.71	0.317258883248732\\
9.71	0.319796954314722\\
9.766	0.319796954314722\\
9.766	0.322335025380712\\
9.979	0.322335025380712\\
9.979	0.3248730964467\\
10	0.3248730964467\\
10	0.44\\
};
\addlegendentry{highest complexity}

\end{axis}
\end{tikzpicture}%

==> figures/allScenarioComplexityData.txt <==
 0.013,   0.00000000
 0.038,   0.00000000
 0.063,   0.00000000
 0.088,   0.00000000
 0.113,   3.00000000
 0.138,  13.00000000
 0.163,  60.00000000
 0.188, 205.00000000
 0.213, 453.00000000
 0.237, 988.00000000
 0.263, 2354.00000000
 0.288, 4530.00000000
 0.313, 7046.00000000
 0.338, 9072.00000000
 0.363, 9879.00000000
 0.388, 9488.00000000
 0.413, 7900.00000000
 0.438, 6121.00000000
 0.463, 4092.00000000
 0.488, 2602.00000000
 0.512, 1420.00000000
 0.537, 718.00000000
 0.563, 328.00000000
 0.587, 116.00000000
 0.613,  50.00000000
 0.637,   9.00000000
 0.662,   4.00000000
 0.688,   2.00000000
 0.712,   1.00000000
 0.738,   1.00000000
 0.762,   0.00000000
 0.788,   0.00000000
 0.813,   0.00000000
 0.837,   0.00000000
 0.863,   0.00000000
 0.887,   0.00000000
 0.913,   0.00000000
 0.938,   0.00000000
 0.962,   0.00000000
 0.988,   0.00000000


==> figures/scenarioComplexityData.txt <==
 0.025,   0.00000000
 0.075,   0.00000000
 0.125,   0.00000000
 0.175,  42.00000000
 0.225,   121.00000000
 0.275, 252.00000000
 0.325, 2268.00000000
 0.375, 4116.00000000
 0.425, 5082.00000000
 0.475, 2730.00000000
 0.525, 966.00000000
 0.575, 294.00000000
 0.625, 126.00000000
 0.675,  62.00000000
 0.725,   35.00000000
 0.775,  36.00000000
 0.825,   10.00000000
 0.875,   0.00000000
 0.925,   0.00000000
 0.975,   0.00000000


==> figures/scenarioComplexityData_old.txt <==
 -3.90,   1.00000000
 -3.70,   0.00000000
 -3.50,   1.00000000
 -3.30,   2.00000000
 -3.10,   7.00000000
 -2.90,   4.00000000
 -2.70,  22.00000000
 -2.50,  41.00000000
 -2.30,  55.00000000
 -2.10,  91.00000000
 -1.90, 134.00000000
 -1.70, 195.00000000
 -1.50, 246.00000000
 -1.30, 325.00000000
 -1.10, 445.00000000
 -0.90, 530.00000000
 -0.70, 637.00000000
 -0.50, 739.00000000
 -0.30, 768.00000000
 -0.10, 734.00000000
  0.10, 794.00000000
  0.30, 749.00000000
  0.50, 714.00000000
  0.70, 638.00000000
  0.90, 569.00000000
  1.10, 450.00000000
  1.30, 363.00000000
  1.50, 240.00000000
  1.70, 168.00000000
  1.90, 129.00000000
  2.10,  87.00000000
  2.30,  51.00000000
  2.50,  28.00000000
  2.70,  18.00000000
  2.90,   8.00000000
  3.10,  11.00000000
  3.30,   3.00000000
  3.50,   2.00000000
  3.70,   0.00000000
  3.90,   0.00000000
  4.10,   1.00000000


==> figures/scenarioIComplexityData.txt <==
 0.013,   0.00000000
 0.038,   0.00000000
 0.063,   0.00000000
 0.088,   0.00000000
 0.113,   0.00000000
 0.138,   0.00000000
 0.163,   0.00000000
 0.188,   3.00000000
 0.213,  15.00000000
 0.237,  31.00000000
 0.263, 154.00000000
 0.288, 559.00000000
 0.313, 1235.00000000
 0.338, 2103.00000000
 0.363, 2896.00000000
 0.388, 3341.00000000
 0.413, 3060.00000000
 0.438, 2559.00000000
 0.463, 1874.00000000
 0.488, 1127.00000000
 0.512, 611.00000000
 0.537, 323.00000000
 0.563, 141.00000000
 0.587,  36.00000000
 0.613,  17.00000000
 0.637,   4.00000000
 0.662,   0.00000000
 0.688,   0.00000000
 0.712,   0.00000000
 0.738,   1.00000000
 0.762,   0.00000000
 0.788,   0.00000000
 0.813,   0.00000000
 0.837,   0.00000000
 0.863,   0.00000000
 0.887,   0.00000000
 0.913,   0.00000000
 0.938,   0.00000000
 0.962,   0.00000000
 0.988,   0.00000000


==> figures/vehiclesPerScenario.txt <==
 2.000, 395.00000000
 3.000, 1921.00000000
 4.000, 4619.00000000
 5.000, 7898.00000000
 6.000, 10422.00000000
 7.000, 11247.00000000
 8.000, 10349.00000000
 9.000, 8051.00000000
10.000, 5532.00000000
11.000, 3474.00000000
12.000, 1943.00000000
13.000, 971.00000000
14.000, 394.00000000
15.000, 176.00000000
16.000,  46.00000000
17.000,  12.00000000
18.000,   4.00000000
19.000,   1.00000000

